Reflect-RL: Two-Player Online RL Fine-Tuning for LMs

As language models (LMs) demonstrate their capabilities in various fields, their application to tasks requiring multi-round interactions has become increasingly popular. These tasks usually have complex dynamics, so supervised fine-tuning (SFT) on a limited offline dataset does not yield good performance. However, only a few works attempted to directly train the LMs within interactive decision-making environments. We aim to create an effective approach to fine-tune LMs with online reinforcement learning (RL) in these environments. We propose Reflect-RL, a two-player system to fine-tune an LM using SFT and online RL, where a frozen reflection model (player) assists the policy model (player). To generate data for the warm-up SFT stage, we use negative example generation to enhance the error-correction ability of the reflection model. Furthermore, we designed single-prompt action enumeration and applied curriculum learning to allow the policy model to learn more efficiently. Empirically, we verify that Reflect-RL outperforms SFT and online RL without reflection. Testing results indicate GPT-2 XL 1.56B fine-tuned with Reflect-RL outperforms larger open-source LMs, such as Mistral 7B. The benchmarks, dataset, and code involved in this work are publicly available: https://github.com/zhourunlong/Reflect-RL.

==> fig_tex/ae_example.txt <==
Root: https://github.com/tqdm/tqdm
User: Can I customize the appearance of the progress bar to change the fill character?

---------------
Action 1: cd src
Obs: Files under current working directory
parser.py
core.py
globals.py
decorators.py
utils.py
testing.py
shell_completion.py
termui.py
formatting.py
exceptions.py
types.py

Action 2: cat utils.py
Obs: 
from __future__ import annotations

import collections.abc as cabc
import os
import re
import sys
import typing as t
from functools import update_wrapper
... Ignored

----------
Reflection: The `utils.py` file does not contain information about customizing the appearance of a progress bar or changing the fill character. Next, we should examine `termui.py` as it is likely to contain user interface elements such as a progress bar and customization options related to it."}


----------
Available Actions:
1. cd ..
2. cat parser.py
3. cat core.py
4. ... Ignored 

-------- 
Chosen Action 9: cat termui.py

==> fig_tex/ae_rst.csv <==
518_rl_finetune,zhou_531,zhou_536,step
0.28883495145631066,0.3446601941747573,0.47572815533980584,0
0.29679802955665024,0.39039408866995073,0.47783251231527096,100
0.3,0.41097560975609754,0.49390243902439024,200
0.3024390243902439,0.39878048780487807,0.47317073170731705,300
0.2914634146341463,0.42073170731707316,0.4378048780487805,400
0.25609756097560976,0.4378048780487805,0.47073170731707314,500
0.25853658536585367,0.45121951219512196,0.48292682926829267,600
0.28292682926829266,0.44634146341463415,0.48292682926829267,700
0.2926829268292683,0.44390243902439025,0.47804878048780486,800
0.30853658536585366,0.4573170731707317,0.48902439024390243,900
0.33658536585365856,0.4548780487804878,0.5182926829268293,1000
0.3621951219512195,0.45121951219512196,0.5487804878048781,1100
0.3670731707317073,0.46707317073170734,0.5439024390243903,1200
0.38902439024390245,0.5073170731707317,0.5378048780487805,1300
0.42317073170731706,0.5073170731707317,0.5353658536585366,1400
0.38902439024390245,0.46707317073170734,0.49634146341463414,1500
0.35365853658536583,0.41341463414634144,0.5146341463414634,1600
0.3548780487804878,0.4073170731707317,0.49634146341463414,1700
0.36097560975609755,0.43414634146341463,0.4560975609756098,1800
0.3780487804878049,0.49390243902439024,0.4853658536585366,1900
0.4304878048780488,0.5365853658536586,0.47317073170731705,2000
0.4695121951219512,0.5439024390243903,0.48902439024390243,2100
0.4682926829268293,0.5597560975609757,0.525609756097561,2200
0.4560975609756098,0.5402439024390244,0.5475609756097561,2300
0.4329268292682927,0.5329268292682927,0.5414634146341464,2400
0.4304878048780488,0.5609756097560976,0.5182926829268293,2500
0.4634146341463415,0.5487804878048781,0.5121951219512195,2600
0.4585365853658537,0.5451219512195122,0.552439024390244,2700
0.4378048780487805,0.552439024390244,0.5585365853658537,2800
0.4353658536585366,0.5353658536585366,0.524390243902439,2900
0.41829268292682925,0.5487804878048781,0.501219512195122,3000
0.4524390243902439,0.5292682926829269,0.4865853658536585,3100
0.4853658536585366,0.5060975609756098,0.5024390243902439,3200
0.39390243902439026,0.5280487804878049,0.5085365853658537,3300
0.32439024390243903,0.5402439024390244,0.5365853658536586,3400
0.32926829268292684,0.5402439024390244,0.5207317073170732,3500
0.31585365853658537,0.5280487804878049,0.524390243902439,3600
0.3121951219512195,0.501219512195122,0.5585365853658537,3700
0.35,0.4853658536585366,0.5682926829268292,3800
0.36585365853658536,0.5109756097560976,0.5414634146341464,3900
0.4097560975609756,0.49146341463414633,0.524390243902439,4000
0.47560975609756095,0.5085365853658537,0.5426829268292683,4100
0.49878048780487805,0.5487804878048781,0.5719512195121951,4200
0.4853658536585366,0.5463414634146342,0.5634146341463414,4300
0.48292682926829267,0.5341463414634147,0.5536585365853659,4400
0.4658536585365854,0.5280487804878049,0.5597560975609757,4500
0.4865853658536585,0.5109756097560976,0.5695121951219512,4600
0.5085365853658537,0.551219512195122,0.5768292682926829,4700
0.4853658536585366,0.6060975609756097,0.5573170731707318,4800
0.4752475247524752,0.5853960396039604,0.573019801980198,4900

==> fig_tex/taxi_convergence.csv <==
217_rl_finetune,225_rl_finetune,227_rl_finetune,228_rl_finetune,step
0.08609271523178808,0.013245033112582781,0.059602649006622516,0.6158940397350994,0
0.08366533864541832,0.02390438247011952,0.08366533864541832,0.6374501992031872,100
0.12956810631229235,0.05647840531561462,0.132890365448505,0.627906976744186,200
0.16279069767441862,0.08637873754152824,0.16279069767441862,0.6611295681063123,300
0.24584717607973422,0.09302325581395349,0.19269102990033224,0.6511627906976745,400
0.2724252491694352,0.07973421926910298,0.18272425249169436,0.6877076411960132,500
0.2956810631229236,0.07641196013289037,0.17940199335548174,0.6710963455149501,600
0.2591362126245847,0.09966777408637874,0.1893687707641196,0.627906976744186,700
0.292358803986711,0.10963455149501661,0.22259136212624583,0.5980066445182725,800
0.3521594684385382,0.08970099667774087,0.2857142857142857,0.5880398671096345,900
0.43853820598006643,0.08637873754152824,0.31893687707641194,0.6179401993355482,1000
0.42857142857142855,0.09634551495016612,0.3289036544850498,0.6810631229235881,1100
0.4053156146179402,0.11295681063122924,0.31561461794019935,0.7308970099667774,1200
0.4119601328903654,0.09966777408637874,0.2857142857142857,0.7740863787375415,1300
0.45182724252491696,0.08970099667774087,0.27906976744186046,0.724,1400
0.45514950166112955,0.08305647840531562,0.2857142857142857,,1500
0.43853820598006643,0.09966777408637874,0.2956810631229236,,1600
0.4318936877076412,0.10963455149501661,0.29900332225913623,,1700
0.4750830564784053,0.10631229235880399,0.2956810631229236,,1800
0.4750830564784053,0.12292358803986711,0.2724252491694352,,1900
0.45514950166112955,0.11295681063122924,0.24584717607973422,,2000
0.4053156146179402,0.11960132890365449,0.25249169435215946,,2100
0.3920265780730897,0.09634551495016612,0.2558139534883721,,2200
0.43521594684385384,0.10299003322259136,0.2724252491694352,,2300
0.4418604651162791,0.11960132890365449,0.24584717607973422,,2400
0.45182724252491696,0.132890365448505,0.2691029900332226,,2500
0.4219269102990033,0.12956810631229235,0.26578073089701,,2600
0.4152823920265781,0.11627906976744186,0.26245847176079734,,2700
0.40863787375415284,0.11295681063122924,0.26578073089701,,2800
0.4186046511627907,0.10963455149501661,0.24584717607973422,,2900
0.49169435215946844,0.12956810631229235,0.2823920265780731,,3000
0.5149501661129569,0.11960132890365449,0.2724252491694352,,3100
0.5182724252491694,0.12624584717607973,0.3023255813953488,,3200
0.47840531561461797,0.11295681063122924,0.2956810631229236,,3300
0.49169435215946844,0.11960132890365449,0.2691029900332226,,3400
0.5249169435215947,0.12292358803986711,0.26578073089701,,3500
0.5714285714285714,0.132890365448505,0.2823920265780731,,3600
0.5348837209302325,0.12624584717607973,0.3023255813953488,,3700
0.5249169435215947,0.10963455149501661,0.30564784053156147,,3800
0.5282392026578073,0.09966777408637874,0.2691029900332226,,3900
0.5813953488372093,0.10631229235880399,0.26245847176079734,,4000
0.5415282392026578,0.14285714285714285,0.23588039867109634,,4100
0.49169435215946844,0.16279069767441862,0.21262458471760798,,4200
0.4750830564784053,0.1893687707641196,0.17940199335548174,,4300
0.5581395348837209,0.19933554817275748,0.19601328903654486,,4400
0.6112956810631229,0.20930232558139536,0.22591362126245848,,4500
0.6478405315614618,0.2292358803986711,0.23255813953488372,,4600
0.6245847176079734,0.2292358803986711,0.25249169435215946,,4700
0.6611295681063123,0.2159468438538206,0.2691029900332226,,4800
0.656,0.184,0.288,,4900


==> fig_tex/taxi_curriculum.csv <==
521_rl_finetune,522_rl_finetune,382_rl_finetune,384_rl_finetune,step
0.019736842105263157,0.0,0.17105263157894737,0.125,0
0.023809523809523808,0.0,0.20238095238095238,0.13095238095238096,100
0.019801980198019802,0.0,0.23432343234323433,0.12211221122112212,200
0.019801980198019802,0.0,0.24752475247524752,0.13861386138613863,300
0.0165016501650165,0.0,0.25412541254125415,0.1353135313531353,400
0.0165016501650165,0.0,0.2376237623762376,0.15181518151815182,500
0.009900990099009901,0.0,0.2739273927392739,0.14521452145214522,600
0.013201320132013201,0.0,0.28052805280528054,0.1551155115511551,700
0.013201320132013201,0.0,0.2706270627062706,0.16831683168316833,800
0.0231023102310231,0.013201320132013201,0.21122112211221122,0.1716171617161716,900
0.0231023102310231,0.0231023102310231,0.18151815181518152,0.18811881188118812,1000
0.0165016501650165,0.04950495049504951,0.18151815181518152,0.1617161716171617,1100
0.006600660066006601,0.0429042904290429,0.2376237623762376,0.19471947194719472,1200
0.006600660066006601,0.04950495049504951,0.23102310231023102,0.1716171617161716,1300
0.0165016501650165,0.036303630363036306,0.24422442244224424,0.2145214521452145,1400
0.026402640264026403,0.039603960396039604,0.2607260726072607,0.20462046204620463,1500
0.033003300330033,0.033003300330033,0.2607260726072607,0.2079207920792079,1600
0.036303630363036306,0.0231023102310231,0.2508250825082508,0.18811881188118812,1700
0.0297029702970297,0.0165016501650165,0.22772277227722773,0.20462046204620463,1800
0.036303630363036306,0.0165016501650165,0.2706270627062706,0.22772277227722773,1900
0.056105610561056105,0.0297029702970297,0.26732673267326734,0.23432343234323433,2000
0.0627062706270627,0.036303630363036306,0.30363036303630364,0.2145214521452145,2100
0.0462046204620462,0.0297029702970297,0.26732673267326734,0.21122112211221122,2200
0.0231023102310231,0.0231023102310231,0.2871287128712871,0.22442244224422442,2300
0.036303630363036306,0.019801980198019802,0.2607260726072607,0.23432343234323433,2400
0.0429042904290429,0.026402640264026403,0.25742574257425743,0.24752475247524752,2500
0.052805280528052806,0.0231023102310231,0.2739273927392739,0.24092409240924093,2600
0.033003300330033,0.0297029702970297,0.2838283828382838,0.24092409240924093,2700
0.0462046204620462,0.033003300330033,0.32673267326732675,0.24092409240924093,2800
0.0594059405940594,0.04950495049504951,0.26732673267326734,0.26732673267326734,2900
0.0627062706270627,0.0462046204620462,0.2508250825082508,0.2739273927392739,3000
0.0462046204620462,0.033003300330033,0.23432343234323433,0.2739273927392739,3100
0.026402640264026403,0.026402640264026403,0.31353135313531355,0.23102310231023102,3200
0.0165016501650165,0.0297029702970297,0.34983498349834985,0.22112211221122113,3300
0.036303630363036306,0.033003300330033,0.36303630363036304,0.22442244224422442,3400
0.039603960396039604,0.0297029702970297,0.35313531353135313,0.2706270627062706,3500
0.0429042904290429,0.036303630363036306,0.31683168316831684,0.24752475247524752,3600
0.039603960396039604,0.036303630363036306,0.33993399339933994,0.2739273927392739,3700
0.0462046204620462,0.033003300330033,0.32673267326732675,0.30033003300330036,3800
0.0462046204620462,0.0231023102310231,0.3564356435643564,0.29042904290429045,3900
0.0429042904290429,0.033003300330033,0.3564356435643564,0.29372937293729373,4000
0.04950495049504951,0.026402640264026403,0.33663366336633666,0.2145214521452145,4100
0.056105610561056105,0.039603960396039604,0.3102310231023102,0.264026402640264,4200
0.052805280528052806,0.0429042904290429,0.29042904290429045,0.2376237623762376,4300
0.039603960396039604,0.039603960396039604,0.31683168316831684,0.30033003300330036,4400
0.019801980198019802,0.039603960396039604,0.33993399339933994,0.2739273927392739,4500
0.026402640264026403,0.036303630363036306,0.33663366336633666,0.3234323432343234,4600
0.019801980198019802,0.0429042904290429,0.3234323432343234,0.3102310231023102,4700
0.019801980198019802,0.0429042904290429,0.34983498349834985,0.32673267326732675,4800
0.01195219123505976,0.0398406374501992,0.3187250996015936,0.28286852589641437,4900

